Using General Large Language Models to Classify Mathematical Documents

In this article we report on an initial exploration to assess the viability of using the general large language models (LLMs), recently made public, to classify mathematical documents. Automated classification would be useful from the applied perspective of improving the navigation of the literature and the more open-ended goal of identifying relations among mathematical results. The Mathematical Subject Classification MSC 2020, from MathSciNet and zbMATH, is widely used and there is a significant corpus of ground truth material in the open literature. We have evaluated the classification of preprint articles from arXiv.org according to MSC 2020. The experiment used only the title and abstract alone -- not the entire paper. Since this was early in the use of chatbots and the development of their APIs, we report here on what was carried out by hand. Of course, the automation of the process will have to follow if it is to be generally useful. We found that in about 60% of our sample the LLM produced a primary classification matching that already reported on arXiv. In about half of those instances, there were additional primary classifications that were not detected. In about 40% of our sample, the LLM suggested a different classification than what was provided. A detailed examination of these cases, however, showed that the LLM-suggested classifications were in most cases better than those provided.

==> Resources/Adams-Bib.txt <==
1. J. Adams, L-functoriality for dual pairs, Ast´erisque (1989), no. 171-172, 85–129, Orbites
unipotentes et repr´esentations, II
2. James Arthur, The endoscopic classification of representations, American Mathematical
Society Colloquium Publications, vol. 61, American Mathematical Society, Providence, RI,
2013, Orthogonal and symplectic groups
3. Hiraku Atobe, Construction of local A-packets, J. Reine Angew. Math. 790 (2022), 1–51
4. Hiraku Atobe, The set of local A-packets containing a given representation, J. Reine Angew
Math. 804 (2023), 263–286
5. Hiraku Atobe and Wee Teck Gan, Local theta correspondence of tempered representations
and Langlands parameters, Invent. Math. 210 (2017), no. 2, 341–415
6. , On the local Langlands correspondence and Arthur conjecture for even orthogonal
groups, Represent. Theory 21 (2017), 354–415
7. Petar Baki´c and Marcela Hanzer, Theta correspondence for p-adic dual pairs of type I, J
Reine Angew. Math. 776 (2021), 63–117
8. , Theta correspondence and Arthur packets: on the Adams conjecture, 2022, arXiv
2211.08596
9. Armand Borel, Automorphic L-functions, Proc. Sympos. Pure Math., Automorphic forms,
representations, and L-functions Part 2, vol. 32, Amer. Math. Soc., 1979, pp. 27–61
10. Wee Teck Gan and Atsushi Ichino, Formal degrees and local theta correspondence, Invent
Math. 195 (2014), no. 3, 509–672
11. Wee Teck Gan and Binyong Sun, The Howe duality conjecture: quaternionic case,
Representation theory, number theory, and invariant theory, Progr. Math., vol
Birkh¨auser/Springer, Cham, 2017, pp. 175–192
12. Wee Teck Gan and Shuichiro Takeda, A proof of the Howe duality conjecture, J. Amer
Math. Soc. 29 (2016), no. 2, 473–493
13. Michael Harris and Richard Taylor, The geometry and cohomology of some simple Shimura
varieties, Annals of Math. Studies, vol. 151, Princeton University Press, 2001
14. Alexander Hazeltine, Baiying Liu, and Chi-Heng Lo, On the intersection of local Arthur
packets for classical groups and applications, 2024, preprint
15. Alexander Hazeltine, Baiying Liu, Chi-Heng Lo, and Qing Zhang, Closure ordering conjecture on local L-parameters in local Arthur packets of classical groups, 2022, arXiv
2209.03816
16. Guy Henniart, Une preuve simple des conjectures de Langlands pour GL(n) sur un corps
p-adique, Invent. Math. 139 (2000), no. 2, 439–455
17. R. Howe, θ-series and invariant theory, Automorphic forms, representations and Lfunctions (Proc. Sympos. Pure Math., Oregon State Univ., Corvallis, Ore., 1977), Part
1, Proc. Sympos. Pure Math., vol. XXXIII, Amer. Math. Soc., Providence, RI, 1979,
pp. 275–285
18. Stephen S. Kudla, On the local theta-correspondence, Invent. Math. 83 (1986), no. 2, 229–
19. Robert Langlands, Letter from R. Langlands to R. Howe, 1975, Unpublished
20. Colette Mœglin, Paquets d’Arthur pour les groupes classiques; point de vue combinatoire,
2006, arXiv:math/0610189
21. , Sur certains paquets d’Arthur et involution d’Aubert-Schneider-Stuhler g´en´eralis´ee,
Represent. Theory 10 (2006), 86–129
22. , Paquets d’Arthur discrets pour un groupe classique p-adique, Automorphic forms
and L-functions II. Local aspects, Contemp. Math., vol. 489, Amer. Math. Soc., Providence,
RI, 2009, pp. 179–257
23. , Holomorphie des op´erateurs d’entrelacement normalis´es `a l’aide des param`etres
d’Arthur, Canad. J. Math. 62 (2010), no. 6, 1340–1386
24. , Conjecture d’Adams pour la correspondance de Howe et filtration de Kudla, Arithmetic geometry and automorphic forms, Adv. Lect. Math. (ALM), vol. 19, Int. Press,
Somerville, MA, 2011, pp. 445–503
25. , Image des op´erateurs d’entrelacements normalis´es et pˆoles des s´eries d’Eisenstein,
Adv. Math. 228 (2011), no. 2, 1068–1134
26. , Multiplicit´e 1 dans les paquets d’Arthur aux places p-adiques, On certain Lfunctions, Clay Math. Proc., vol. 13, Amer. Math. Soc., Providence, RI, 2011, pp. 333–374
27. Peter Scholze, The local langlands correspondence for GLn over p-adic fields, Invent. Math
192 (2013), no. 3, 663–715
28. Binyong Sun and Chen-Bo Zhu, Conservation relations for local theta correspondence, J
Amer. Math. Soc. 28 (2015), no. 4, 939–983
29. J.-L. Waldspurger, D´emonstration d’une conjecture de dualit´e de Howe dans le cas p-adique,
p 6= 2, Festschrift in honor of I. I. Piatetski-Shapiro on the occasion of his sixtieth birthday,
Part I (Ramat Aviv, 1989), Israel Math. Conf. Proc., vol. 2, Weizmann, Jerusalem, 1990,
pp. 267–324
30. Bin Xu, On Mœglin’s parametrization of Arthur packets for p-adic quasisplit Sp(N) and
SO(N), Canad. J. Math. 69 (2017), no. 4, 890–960
31. , A combinatorial solution to Mœglin’s parametrization of Arthur packets for p-adic
quasisplit Sp(N) and O(N), J. Inst. Math. Jussieu 20 (2021), no. 4, 1091–1204

